A Survey of Miss-Ratio Curve Construction Techniques

Miss ratio curve (MRC), or equivalently hit ratio curve (HRC), construction techniques have gathered the attention of many researchers. Advances in sampling now allow these curves to be approximated in constant space, which makes online working-set-size (WSS) measurement practical. Techniques span the algorithmic design paradigm from classic stack processing to compiler analysis and machine learning. Our survey produces a broad classification of the techniques based primarily on \emph{what} locality metric is recorded and \emph{how} that metric is stored for processing. Applications of these curves span from dynamic cache partitioning in the processor, to slab allocation in key-value caches, to memory tiering at the operating system level. Our survey gives an overview of the historical, exact MRC construction methods, and compares them with the state-of-the-art methods present in today's literature. This revised version improves our coverage of existing techniques and adds the techniques published since 2017 (including methods for non-LRU and multi-tier caches), the unification of the reuse time models, and a short introduction to writeback ratio curves. Finally, we revisit the open problems posed in the first version and show where there are still open areas of research.

==> figures/data/fig1_mrc.dat <==
c mr
0 1.00000
50 0.98401
100 0.96825
150 0.95265
200 0.93673
250 0.92134
300 0.90583
350 0.89063
400 0.87578
450 0.86091
500 0.84608
550 0.83132
600 0.81680
650 0.80236
700 0.78798
750 0.77371
800 0.75982
850 0.74584
900 0.73182
950 0.71817
1000 0.70446
1050 0.69097
1100 0.67741
1150 0.66395
1200 0.65074
1250 0.63764
1300 0.62465
1350 0.61186
1400 0.59908
1450 0.58654
1500 0.57408
1550 0.56139
1600 0.54908
1650 0.53696
1700 0.52490
1750 0.51286
1800 0.50098
1850 0.48947
1900 0.47768
1950 0.46615
2000 0.45467
2050 0.44316
2100 0.43200
2150 0.42094
2200 0.41001
2250 0.39915
2300 0.38850
2350 0.37794
2400 0.36761
2450 0.35728
2500 0.34726
2550 0.33731
2600 0.32748
2650 0.31790
2700 0.30859
2750 0.29934
2800 0.29027
2850 0.28138
2900 0.27258
2950 0.26414
3000 0.25578
3050 0.24765
3100 0.23962
3150 0.23201
3200 0.22464
3250 0.21738
3300 0.21027
3350 0.20339
3400 0.19688
3450 0.19054
3500 0.18457
3550 0.17885
3600 0.17341
3650 0.16811
3700 0.16316
3750 0.15851
3800 0.15416
3850 0.14998
3900 0.14606
3950 0.14227
4000 0.13870
4050 0.13548
4100 0.13251
4150 0.12970
4200 0.12709
4250 0.12462
4300 0.12241
4350 0.12048
4400 0.11866
4450 0.11702
4500 0.11552
4550 0.11416
4600 0.11295
4650 0.11180
4700 0.11078
4750 0.10988
4800 0.10903
4850 0.10831
4900 0.10767
4950 0.10710
5000 0.10655
5050 0.10607
5100 0.10562
5150 0.10524
5200 0.10490
5250 0.10458
5300 0.10432
5350 0.10407
5400 0.10386
5450 0.10367
5500 0.10349
5550 0.10334
5600 0.10318
5650 0.10305
5700 0.10293
5750 0.10282
5800 0.10272
5850 0.10261
5900 0.10254
5950 0.10246
6000 0.10238
6050 0.10231
6100 0.10225
6150 0.10218
6200 0.10214
6250 0.10210
6300 0.10205
6350 0.10201
6400 0.10197
6450 0.10192
6500 0.10188
6550 0.10183
6600 0.10180
6650 0.10177
6700 0.10174
6750 0.10172
6800 0.10168
6850 0.10165
6900 0.10162
6950 0.10159
7000 0.10156
7050 0.10153
7100 0.10150
7150 0.10148
7200 0.10145
7250 0.10142
7300 0.10140
7350 0.10137
7400 0.10135
7450 0.10133
7500 0.10130
7550 0.10128
7600 0.10125
7650 0.10124
7700 0.10121
7750 0.10119
7800 0.10116
7850 0.10114
7900 0.10111
7950 0.10108
8000 0.10106


==> figures/data/wbr_model.dat <==
pct c mr wbr30
5.0 500 0.54457 0.19282
10.0 1000 0.44349 0.16374
15.0 1500 0.37817 0.14433
20.0 2000 0.32867 0.12921
25.0 2500 0.28831 0.11656
30.0 3000 0.25399 0.10551
35.0 3500 0.22398 0.09559
40.0 4000 0.19725 0.08650
45.0 4500 0.17310 0.07805
50.0 5000 0.15104 0.07008
55.0 5500 0.13073 0.06251
60.0 6000 0.11191 0.05523
65.0 6500 0.09439 0.04820
70.0 7000 0.07802 0.04134
75.0 7500 0.06269 0.03460
80.0 8000 0.04831 0.02793
85.0 8500 0.03482 0.02126
90.0 9000 0.02221 0.01451
95.0 9500 0.01051 0.00756


==> figures/data/wbr_sim.dat <==
pct c mr wbr10 wbr30
1.0 100 0.73931 0.08571 0.24227
2.0 200 0.66183 0.07901 0.22104
3.0 300 0.61247 0.07473 0.20746
4.0 400 0.57534 0.07153 0.19712
5.0 500 0.54488 0.06888 0.18867
6.0 600 0.51931 0.06659 0.18154
7.0 700 0.49743 0.06469 0.17536
8.0 800 0.47771 0.06295 0.16988
9.0 900 0.45985 0.06135 0.16486
10.0 1000 0.44366 0.05981 0.16019
11.0 1100 0.42872 0.05846 0.15585
12.0 1200 0.41490 0.05714 0.15181
13.0 1300 0.40190 0.05598 0.14813
14.0 1400 0.38963 0.05488 0.14455
15.0 1500 0.37825 0.05380 0.14124
16.0 1600 0.36758 0.05276 0.13813
17.0 1700 0.35731 0.05176 0.13511
18.0 1800 0.34757 0.05085 0.13227
19.0 1900 0.33798 0.04999 0.12947
20.0 2000 0.32909 0.04913 0.12680
21.0 2100 0.32057 0.04833 0.12427
22.0 2200 0.31238 0.04755 0.12178
23.0 2300 0.30440 0.04677 0.11936
24.0 2400 0.29662 0.04596 0.11697
25.0 2500 0.28910 0.04522 0.11465
26.0 2600 0.28179 0.04448 0.11235
27.0 2700 0.27453 0.04376 0.11014
28.0 2800 0.26777 0.04305 0.10809
29.0 2900 0.26111 0.04233 0.10600
30.0 3000 0.25474 0.04168 0.10399
31.0 3100 0.24851 0.04103 0.10198
32.0 3200 0.24232 0.04036 0.10002
33.0 3300 0.23631 0.03969 0.09806
34.0 3400 0.23058 0.03905 0.09625
35.0 3500 0.22497 0.03842 0.09443
36.0 3600 0.21936 0.03784 0.09258
37.0 3700 0.21395 0.03724 0.09079
38.0 3800 0.20861 0.03664 0.08903
39.0 3900 0.20337 0.03603 0.08732
40.0 4000 0.19834 0.03545 0.08561
41.0 4100 0.19348 0.03488 0.08395
42.0 4200 0.18863 0.03427 0.08224
43.0 4300 0.18382 0.03369 0.08060
44.0 4400 0.17909 0.03311 0.07894
45.0 4500 0.17442 0.03254 0.07729
46.0 4600 0.16990 0.03200 0.07573
47.0 4700 0.16563 0.03150 0.07426
48.0 4800 0.16131 0.03094 0.07273
49.0 4900 0.15700 0.03040 0.07119
50.0 5000 0.15281 0.02985 0.06966
51.0 5100 0.14870 0.02932 0.06820
52.0 5200 0.14473 0.02880 0.06675
53.0 5300 0.14067 0.02829 0.06528
54.0 5400 0.13668 0.02777 0.06379
55.0 5500 0.13287 0.02725 0.06234
56.0 5600 0.12915 0.02678 0.06097
57.0 5700 0.12546 0.02626 0.05957
58.0 5800 0.12187 0.02577 0.05822
59.0 5900 0.11808 0.02522 0.05675
60.0 6000 0.11452 0.02474 0.05536
61.0 6100 0.11102 0.02423 0.05400
62.0 6200 0.10753 0.02375 0.05257
63.0 6300 0.10411 0.02330 0.05124
64.0 6400 0.10072 0.02276 0.04981
65.0 6500 0.09739 0.02226 0.04843
66.0 6600 0.09424 0.02177 0.04708
67.0 6700 0.09099 0.02126 0.04574
68.0 6800 0.08780 0.02071 0.04430
69.0 6900 0.08476 0.02017 0.04294
70.0 7000 0.08174 0.01966 0.04160
71.0 7100 0.07867 0.01912 0.04020
72.0 7200 0.07579 0.01862 0.03889
73.0 7300 0.07282 0.01807 0.03753
74.0 7400 0.06982 0.01750 0.03617
75.0 7500 0.06706 0.01697 0.03483
76.0 7600 0.06426 0.01643 0.03347
77.0 7700 0.06145 0.01589 0.03210
78.0 7800 0.05874 0.01534 0.03079
79.0 7900 0.05612 0.01477 0.02944
80.0 8000 0.05339 0.01419 0.02803
81.0 8100 0.05075 0.01363 0.02666
82.0 8200 0.04823 0.01307 0.02533
83.0 8300 0.04571 0.01249 0.02399
84.0 8400 0.04320 0.01189 0.02261
85.0 8500 0.04079 0.01129 0.02127
86.0 8600 0.03846 0.01070 0.01991
87.0 8700 0.03615 0.01006 0.01856
88.0 8800 0.03384 0.00941 0.01718
89.0 8900 0.03161 0.00879 0.01582
90.0 9000 0.02932 0.00806 0.01436
91.0 9100 0.02703 0.00730 0.01285
92.0 9200 0.02491 0.00662 0.01149
93.0 9300 0.02283 0.00592 0.01006
94.0 9400 0.02087 0.00519 0.00871
95.0 9500 0.01881 0.00438 0.00723
96.0 9600 0.01695 0.00358 0.00583
97.0 9700 0.01513 0.00275 0.00440
98.0 9800 0.01330 0.00184 0.00289
99.0 9900 0.01151 0.00087 0.00136
100.0 10000 0.01000 0.00000 0.00000

